A Benchmark for Spray from Nearby Cutting Vehicles

Current driver assistance systems and autonomous driving stacks are limited to well-defined environment conditions and geo fenced areas. To increase driving safety in adverse weather conditions, broadening the application spectrum of autonomous driving and driver assistance systems is necessary. In order to enable this development, reproducible benchmarking methods are required to quantify the expected distortions. In this publication, a testing methodology for disturbances from spray is presented. It introduces a novel lightweight and configurable spray setup alongside an evaluation scheme to assess the disturbances caused by spray. The analysis covers an automotive RGB camera and two different LiDAR systems, as well as downstream detection algorithms based on YOLOv3 and PV-RCNN. In a common scenario of a closely cutting vehicle, it is visible that the distortions are severely affecting the perception stack up to four seconds showing the necessity of benchmarking the influences of spray.

==> fig/spray_length/spray_length.txt <==
60	13.671125	1.647519	13.627950	1.527676
70	14.637647	1.072355	14.462635	1.796211
80	16.038600	1.790622	17.154685	1.750734	
100	19.316055	1.483792	21.752895	1.774830

